The XMM Cluster Survey: new evidence for the 3.5 keV feature in clusters is inconsistent with a dark matter origin

There have been several reports of a detection of an unexplained excess of X-ray emission at $\simeq$ 3.5 keV in astrophysical systems. One interpretation of this excess is the decay of sterile neutrino dark matter. The most influential study to date analysed 73 clusters observed by the XMM-Newton satellite. We explore evidence for a $\simeq$ 3.5 keV excess in the XMM-PN spectra of 117 redMaPPer galaxy clusters ($0.1 < z < 0.6$). In our analysis of individual spectra, we identify three systems with an excess of flux at $\simeq$ 3.5 keV. In one case (XCS J0003.3+0204) this excess may result from a discrete emission line. None of these systems are the most dark matter dominated in our sample. We group the remaining 114 clusters into four temperature ($T_{\rm X}$) bins to search for an increase in $\simeq$ 3.5 keV flux excess with $T_{\rm X}$ - a reliable tracer of halo mass. However, we do not find evidence of a significant excess in flux at $\simeq$ 3.5 keV in any $T_{\rm X}$ bins. To maximise sensitivity to a potentially weak dark matter decay feature at $\simeq$ 3.5 keV, we jointly fit 114 clusters. Again, no significant excess is found at $\simeq$ 3.5 keV. We estimate the upper limit of an undetected emission line at $\simeq$ 3.5 keV to be $2.41 \times 10^{-6}$ photons cm$^{-2}$ s$^{-1}$, corresponding to a mixing angle of $\sin^2(2\theta)=4.4 \times 10^{-11}$, lower than previous estimates from cluster studies. We conclude that a flux excess at $\simeq$ 3.5 keV is not a ubiquitous feature in clusters and therefore unlikely to originate from sterile neutrino dark matter decay.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
